Phase behavior of active and passive dumbbells

Using molecular dynamics simulations, we report phase separation in a 50:50 mixture of hot(active) and cold(passive) dumbbells which interact by Lennard-Jones potential. The ratio of the temperature difference between hot and cold dumbbells to the temperature of cold dumbbells is a measure of the activity $\chi$ of the system. From constant density simulations, we observe that the hot and cold dumbbells phase separate at high activity ratio ($\chi > 5.80$). The critical activity of dumbbells is higher compared to that of a mixture of hot and cold Lennard-Jones monomers ($\chi > 3.44$). The extent of phase separation is greater for high density. As activity increases, the cold dumbbells cohere to form a large cluster indicating increased phase separation which is quantified by an order parameter. On phase separation, the effective volume of the hot dumbbells increases which leads to the increase in their entropy which is calculated by two-phase thermodynamic(2PT) method. Also, the phase separation pushes the cold dumbbells to form a dense cluster which develops crystalline order with pre-dominantly FCC and HCP packing, but the individual dumbbells have random orientations. The high kinetic pressure of hot dumbbells is balanced by the virial pressure of cold dumbbells. The simulation of the non-equilibrium system at different ratios of number of hot dumbbells to cold dumbbells reveals that the critical activity decreases with increase in fraction of hot dumbbells.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate-softmatter.tex (the template with example text)

 - rsc-articletemplate-softmatter.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate-softmatter.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


